Ensemble-localized Kernel Density Estimation with Applications to the Ensemble Gaussian Mixture Filter

The ensemble Gaussian mixture filter (EnGMF) is a non-linear filter suited to data assimilation of highly non-Gaussian and non-linear models that has practical utility in the case of a small number of samples, and theoretical convergence to full Bayesian inference in the ensemble limit. We aim to increase the utility of the EnGMF by introducing an ensemble-local notion of covariance into the kernel density estimation (KDE) step for the prior distribution. We prove that in the Gaussian case, our new ensemble-localized KDE technique is exactly the same as more traditional KDE techniques. We also show an example of a non-Gaussian distribution that can fail to be approximated by canonical KDE methods, but can be approximated well by our new KDE technique. We showcase our new KDE technique on a simple bivariate problem, showing that it has nice qualitative and quantitative properties, and significantly improves the estimate of the prior and posterior distributions for all ensemble sizes tested. We additionally show the utility of the proposed methodology for sequential filtering for the Lorenz '63 equations, achieving a significant reduction in error, and less conservative behavior in the uncertainty estimate with respect to traditional techniques.

==> data/L63ELEnGMF.csv <==
N,ELEnGMFr1o2,ELEnGMFr1o1,ELEnGMFr2o1,EnGMF
25,4.38412787562112,4.50670906003895,4.63146370842634,5.07791099156149
50,3.70863111814798,3.71130802823148,3.92898925383538,4.5558032282068
75,3.57339759604397,3.51488799158329,3.63706938822056,4.2457361369413
100,3.38081090425057,3.35869369101614,3.51048639146791,4.07315038052344
175,3.19026300145245,3.1490598120229,3.21267923461278,3.83247553887392
300,3.1571050026476,2.98430855025694,3.05923226180879,3.67187161444358
500,3.07433897100316,2.92191986690561,2.91936093742567,3.53303668018208


==> data/lorenz63newresults.csv <==
N,EnGMF,AEnGMF,ELEnGMF,EnGMFp3s,AEnGMFp3s,ELEnGMFp3s,EnGMFm3s,AEnGMFm3s,ELEnGMFm3s
25,4.97951493872471,4.9351884954379,5.4657854295017,5.23187750543984,5.23424084506306,6.48561975369432,4.72715237200958,4.63613614581273,4.44595110530909
50,4.41527413627653,4.35104844652201,4.01955222241707,4.67766493408259,4.61920712838295,4.73809692903461,4.15288333847048,4.08288976466108,3.30100751579954
75,4.19662546575287,4.10865195091666,3.49906846362203,4.37458576171448,4.30400297981852,4.09521189461269,4.01866516979126,3.9133009220148,2.90292503263137
100,4.05007487399243,3.99411916150827,3.20933281537713,4.21585328736799,4.13262542886442,3.69572691970411,3.88429646061688,3.85561289415211,2.72293871105014
175,3.82201265841977,3.78196135949959,2.91895688826515,4.00673992151269,3.90948041686834,3.35157056687162,3.63728539532686,3.65444230213084,2.48634320965869
300,3.65575543249898,3.60668124765977,2.67329848528093,3.77657717626532,3.71318421352946,2.84893301493429,3.53493368873264,3.50017828179008,2.49766395562756
500,3.51510984555567,3.50132258592948,2.52237326855546,3.66228159981827,3.66229502440681,2.74833826122453,3.36793809129307,3.34035014745215,2.29640827588639


==> data/lorenz63newresults_snees.csv <==
N,EnGMF,AEnGMF,ELEnGMF,EnGMFp3s,AEnGMFp3s,ELEnGMFp3s,EnGMFm3s,AEnGMFm3s,ELEnGMFm3s
25,1.08545921581357,1.06553411853994,2.23330549864117,1.28473837705477,1.18976790008166,2.5176633989611,0.886180054572369,0.941300336998231,1.94894759832124
50,0.774479537550327,0.760330860550321,1.44121255498656,0.906412060886989,0.877245335931093,1.7292439025029,0.642547014213666,0.643416385169549,1.15318120747022
75,0.692952612125488,0.662328570619011,1.13701675058104,0.823627781851244,0.814937115207185,1.36483344092771,0.562277442399732,0.509720026030836,0.909200060234367
100,0.658268443564324,0.637293149081606,1.04487237963804,0.779093875168269,0.714825800894716,1.24446338138738,0.537443011960378,0.559760497268495,0.845281377888702
175,0.590742251929615,0.574057059494277,0.851367572610574,0.703667415408189,0.695558203868752,0.987392395351745,0.47781708845104,0.452555915119802,0.715342749869403
300,0.550968749839862,0.539527297794188,0.745771114971192,0.646555361137873,0.608312236741373,0.835619340482152,0.455382138541852,0.470742358847004,0.655922889460231
500,0.531930853249929,0.548687776144282,0.700604434200402,0.625328400988171,0.648740765417186,0.805976941463562,0.438533305511686,0.448634786871378,0.595231926937243


==> data/nonGMISEresults.csv <==
N,KDE,AKDE,LKDE,ND
100,0.100107706535829,0.0997045697576462,0.0911335603268447,0.103319365735611
150,0.0997101774341181,0.0993685087981343,0.0913660774009692,0.103168930220985
200,0.0994327043708059,0.0989260882798531,0.086605014925979,0.103127404821754
300,0.0986365061734734,0.0977882183736413,0.0770760058380019,0.103234986058953
425,0.0981085177442898,0.0971043024395884,0.0705588572275835,0.1031549855509
600,0.0976600677748526,0.0966339800052457,0.0617006221172852,0.103092384945354
850,0.0969307036095417,0.0956481710959236,0.0527674910471283,0.103074636636537
1200,0.0961890738597319,0.0948260321234612,0.0422523335571305,0.103121614774646
1725,0.0953307811654732,0.0938027735711693,0.0310865738890368,0.103082361325126
2450,0.0942667986253168,0.092548285867637,0.0210419026827073,0.10312461423134
3500,0.0932600336472355,0.0914640866098983,0.0135918350424887,0.103112805852486
5000,0.0921866402661917,0.0903538583628891,0.00912083814354724,0.103108022579756

